Stochastic lattice dynamical systems with fractional noise

This article is devoted to study stochastic lattice dynamical systems driven by a fractional Brownian motion with Hurst parameter $H\in(1/2,1)$. First of all, we investigate the existence and uniqueness of pathwise mild solutions to such systems by the Young integration setting and prove that the solution generates a random dynamical system. Further, we analyze the exponential stability of the trivial solution.

==> Bessaih-Garrido-Han-Schmalfuss_lattice.bbl.txt <==
\begin{thebibliography}{10}

\bibitem{Arnold}
L.~Arnold.
\newblock {\em Random Dynamical Systems}.
\newblock Springer Verlag, Berlin, 1998.

\bibitem{bates-lisei-lu}
P.W. Bates, H.~Lisei, and K.~Lu.
\newblock Attractors for stochastic lattice dynamical systems.
\newblock {\em Stochastics \& Dynamics}, 6(1):1--21, 2006.

\bibitem{bates}
P.W. Bates, K.~Lu, and B.~Wang.
\newblock Attractors for lattice dynamical systems.
\newblock {\em Int. J. Bifur. Chaos}, 11:143--153, 2001.

\bibitem{Bau096}
H.~Bauer.
\newblock {\em Probability theory}, volume~23 of {\em de Gruyter Studies in
  Mathematics}.
\newblock Walter de Gruyter \& Co., Berlin, 1996.
\newblock Translated from the fourth (1991) German edition by Robert B. Burckel
  and revised by the author.

\bibitem{Bell}
J.~Bell.
\newblock Some threshold results for models of myelinated nerves.
\newblock {\em Mathematical Biosciences}, 54:181--190, 1981.

\bibitem{BellCosner}
J.~Bell and C.~Cosner.
\newblock Threshold behaviour and propagation for nonlinear
  differential-difference systems motivated by modeling myelinated axons.
\newblock {\em Quarterly Appl. Math.}, 42:1--14, 1984.

\bibitem{BGSch}
H.~Bessaih, M.J. Garrido-Atienza, and B.~Schmalfu\ss.
\newblock Stochastic shell models driven by a multiplicative fractional
  brownian-motion.
\newblock {\em Phys. D}, 320:38--56, 2016.

\bibitem{CHSV}
T.~Caraballo, X.~Han, B.~Schmalfu\ss, and J.~Valero.
\newblock Random attractors for stochastic lattice dynamical systems with
  infinite multiplicative white noise.
\newblock {\em Nonlinear Analysis series A: Theory, Methods \& Applications},
  130:255--278, 2016.

\bibitem{Caraballo-Lu}
T.~Caraballo and K.~Lu.
\newblock Attractors for stochastic lattice dynamical systems with a
  multiplicative noise.
\newblock {\em Front. Math. China}, 3(3):317--335, 2008.

\bibitem{CasVal77}
C.~Castaing and M.~Valadier.
\newblock {\em Convex analysis and measurable multifunctions}.
\newblock Lecture Notes in Mathematics, Vol. 580. Springer-Verlag, Berlin,
  1977.

\bibitem{ChGGSch12}
Y.~Chen, H.~Gao, M.J. Garrido-Atienza, and B.~Schmalfu\ss.
\newblock Pathwise solutions of {SPDE}s driven by {H}\"older-continuous
  integrators with exponent larger than 1/2 and random dynamical systems.
\newblock {\em Discrete Contin. Dyn. Syst.}, 34(1):79--98, 2014.

\bibitem{CM-P1}
S.-N. Chow and J.~Mallet-Paret.
\newblock Pattern formulation and spatial chaos in lattice dynamical systems:
  I.
\newblock {\em IEEE Trans. Circuits Syst.}, 42:746--751, 1995.

\bibitem{CM-PV}
S.-N. Chow, J.~Mallet-Paret, and E.~S.~Van Vleck.
\newblock Pattern formation and spatial chaos in spatially discrete evolution
  equations.
\newblock {\em Random Computational Dynamics}, 4:109--178, 1996.

\bibitem{Chua1}
L.~O. Chua and T.~Roska.
\newblock The cnn paradigm.
\newblock {\em IEEE Trans. Circuits Syst.}, 40:147--156, 1993.

\bibitem{Chua3}
L.~O. Chua and L.~Yang.
\newblock Cellular neural networks: Applications.
\newblock {\em IEEE Trans. Circuits Syst.}, 35:1273--1290, 1988.

\bibitem{Chua2}
L.~O. Chua and L.~Yang.
\newblock Cellular neural networks: Theory.
\newblock {\em IEEE Trans. Circuits Syst.}, 35:1257--1272, 1988.

\bibitem{Dra}
S.~S. Dragomir.
\newblock {\em Some Gronwall type inequalities and applications}.
\newblock Nova Science Publishers, Inc. Happauge, , New York, 2003.

\bibitem{Erneux}
T.~Erneux and G.~Nicolis.
\newblock Propagating waves in discrete bistable reaction diffusion systems.
\newblock {\em Physica D}, 67:237--244, 1993.

\bibitem{GLS}
M.~J. Garrido-Atienza, K.~Lu, and B.~Schmalfu\ss.
\newblock Random dynamical systems for stochastic partial differential
  equations driven by a fractional brownian motion.
\newblock {\em Discrete Contin. Dyn. Syst. Ser. B}, 14(2):473--493, 2010.

\bibitem{GLSch}
M.~J. Garrido-Atienza, K.~Lu, and B.~Schmalfu\ss.
\newblock Unstable invariant manifolds for stochastic pdes driven by a
  fractional brownian motion.
\newblock {\em J. Differential Equations}, 248(7):1637--1667, 2010.

\bibitem{GLSch15}
M.~J. Garrido-Atienza, K.~Lu, and B.~Schmalfu\ss.
\newblock Local pathwise solutions to stochastic evolution equations driven by
  fractional brownian motions with hurst parameters $h\in (1/3,1/2]$.
\newblock {\em Discrete Contin. Dyn. Syst. Ser. B}, 20(8):2553--2581, 2015.

\bibitem{GLSch16}
M.~J. Garrido-Atienza, K.~Lu, and B.~Schmalfu\ss.
\newblock Random dynamical systems for stochastic evolution equations driven by
  multiplicative fractional brownian noise with hurst parameters $h\in
  (1/3,1/2]$.
\newblock {\em SIAM J. Appl. Dyn. Syst.}, 15(1):625--654, 2016.

\bibitem{GMS08}
M.~J. Garrido-Atienza, B.~Maslowski, and B.~Schmalfu\ss.
\newblock Random attractors for stochastic equations driven by a fractional
  brownian motion.
\newblock {\em International Journal of Bifurcation and Chaos}, 20(9):1--22,
  2010.

\bibitem{GaLNeSch16}
M.J. Garrido-Atienza, H.~D. Luu, A.~Neuenkirch, and B.~Schmalfu{\ss}.
\newblock Global stability of stochastic evolution equations driven by
  fractional brownian motion with hurst parameter in $(1/2,1)$.
\newblock submitted.

\bibitem{GaNeSch16}
M.J. Garrido-Atienza, A.~Neuenkirch, and B.~Schmalfu{\ss}.
\newblock Asymptotical stability of differential equations driven by
  h{\"o}lder--continuous paths.
\newblock arXiv:1604.06213.

\bibitem{Gerstner}
W.~Gerstner, W.~M. Kistler, R.~Naud, and L.~Paninski.
\newblock {\em Neuronal Dynamics}.
\newblock Cambridge University Press, 2014.

\bibitem{han-review}
X.~Han.
\newblock Asymptotic dynamics of stochastic lattice systems: a review.
\newblock {\em Continuous and Distributed Systems II (eds. V. A. Sadovnichiy
  and M. Z. Zgurovsky), Springer-Verlag}, pages 121--137, 2015.

\bibitem{HanShenZhou}
X.~Han, W.~Shen, and S.~Zhou.
\newblock Random attractors for stochastic lattice dynamical systems in
  weighted spaces.
\newblock {\em J. Differential Equations}, 250:1235--1266, 2011.

\bibitem{Kapval}
R.~Kapval.
\newblock Discrete models for chemically reacting systems.
\newblock {\em J. Math. Chem.}, 6:113--163, 1991.

\bibitem{Keener1}
J.~P. Keener.
\newblock Propagation and its failure in coupled systems of discrete excitable
  cells.
\newblock {\em SIAM J. Appl. Math.}, 47:556--572, 1987.

\bibitem{Keener2}
J.~P. Keener.
\newblock The effects of discrete gap junction coupling on propagation in
  myocardium.
\newblock {\em J. Theor. Biol.}, 148:49--82, 1991.

\bibitem{Kun90}
H.~Kunita.
\newblock {\em Stochastic flows and stochastic differential equations}.
\newblock Cambridge University Press, 1990.

\bibitem{Laplante}
J.~P. Laplante and T.~Erneux.
\newblock Propagating failure in arrays of coupled bistable chemical reactors.
\newblock {\em J. Phys. Chem.}, 96:4931--4934, 1992.

\bibitem{Mao}
X.~Mao.
\newblock {\em Exponential stability of stochastic differential equations.
  Monographs and Textbooks in Pure and Applied Mathematics, 182}.
\newblock Marcel Dekker, New York, 1994.

\bibitem{Mis08}
Y.~S. Mishura.
\newblock {\em Stochastic calculus for fractional {B}rownian motion and related
  processes}, volume 1929 of {\em Lecture Notes in Mathematics}.
\newblock Springer-Verlag, Berlin, 2008.

\bibitem{NuaRas02}
D.~Nualart and A.~R{\u{a}}{\c{s}}canu.
\newblock Differential equations driven by fractional {B}rownian motion.
\newblock {\em Collect. Math.}, 53(1):55--81, 2002.

\bibitem{Chua4}
A.~P\'erez-Mu{\~n}uzuri, V.~P\'erez-Mu{\~n}uzuri, V.~P\'erez-Villar, and L.~O.
  Chua.
\newblock Spiral waves on a 2-d array of nonlinear circuits.
\newblock {\em IEEE Trans. Circuits Syst.}, 40:872--877, 1993.

\bibitem{Rashevsky}
N.~Rashevsky.
\newblock {\em Mathematical Biophysics}.
\newblock Dover Publications, New York, 1960.

\bibitem{Samko}
S.G. Samko, A.A. Kilbas, and O.I. Marichev.
\newblock {\em Fractional integrals and derivatives: theory and applications}.
\newblock Gordon and Breach Science Publishers (Switzerland and Philadelphia,
  Pa., USA), 1993.

\bibitem{Scott}
A.C. Scott.
\newblock Analysis of a myelinated nerve model.
\newblock {\em Bull. Math. Biophys.}, 26:247--254, 1964.

\bibitem{YO87}
M.~Yamada and K.~Ohkitani.
\newblock Lyapunov spectrum of a chaotic model of three-dimensional turbulence.
\newblock {\em J. Phys. Soc. Jpn.}, 56:4210, 1987.

\bibitem{Zah98}
M.~Z{\"a}hle.
\newblock Integration with respect to fractal functions and stochastic
  calculus. {I}.
\newblock {\em Probab. Theory Related Fields}, 111(3):333--374, 1998.

\end{thebibliography}

